Searching for Secluded Dark Matter with H.E.S.S., Fermi-LAT, and Planck

Short-lived mediators are often used to describe dark matter interactions with Standard Model particles. When the dark matter mass is heavier than the mass of the mediator, it may self-annihilate into short-lived mediators, and in some cases this might be the dominant annihilation channel. This scenario is known as secluded dark matter. We use Fermi-LAT observations of dwarf spheroidal galaxies, H.E.S.S. data from the Galactic center, and Planck measurements of the Cosmic Microwave Background to constrain secluded dark matter. We explore the interplay between these experiments and we assess the impact of the mediator mass on our bounds, an often overlooked yet very important point. In particular, we exclude pair -annihilation cross-sections greater or on the order of $\sigma v \sim 4 \times 10^{-27} {\rm cm^3/s}$ for dark matter masses around $10$~GeV and greater or on the order of $\sigma v \sim \times 10^{-25} {\rm cm^3/s}$ for dark matter masses around a TeV. Our findings supersede previous constraints which use Fermi-LAT data, and constitute the first limits on secluded dark sectors using the H.E.S.S. telescope. We also show that one can fit TeV gamma-ray observations from H.E.S.S. with secluded dark matter annihilations, with the mediator mass impacting the best-fit dark matter particle mass. Our findings indicate that any assessment of secluded dark sectors in the context of indirect detection significantly depends on the choice of the mediator mass.

==> dnde_bb1000.dat <==
  1.0450e+00  2.3115e+00
  1.1350e+00  2.3148e+00
  1.2250e+00  2.3256e+00
  1.3150e+00  2.2804e+00
  1.4050e+00  2.2789e+00
  1.4950e+00  2.2741e+00
  1.5850e+00  2.2373e+00
  1.6750e+00  2.2593e+00
  1.7650e+00  2.2112e+00
  1.8550e+00  2.1951e+00
  1.9450e+00  2.1990e+00
  2.0350e+00  2.1657e+00
  2.1250e+00  2.1688e+00
  2.2150e+00  2.1935e+00
  2.3050e+00  2.1343e+00
  2.3950e+00  2.1097e+00
  2.4850e+00  2.1018e+00
  2.5750e+00  2.0890e+00
  2.6650e+00  2.0749e+00
  2.7550e+00  2.0435e+00
  2.8450e+00  2.0251e+00
  2.9350e+00  2.0272e+00
  3.0250e+00  2.0226e+00
  3.1150e+00  1.9774e+00
  3.2050e+00  1.9578e+00
  3.2950e+00  1.9527e+00
  3.3850e+00  1.9306e+00
  3.4750e+00  1.9048e+00
  3.5650e+00  1.8784e+00
  3.6550e+00  1.8655e+00
  3.7450e+00  1.8510e+00
  3.8350e+00  1.8555e+00
  3.9250e+00  1.8086e+00
  4.0150e+00  1.7798e+00
  4.1050e+00  1.7872e+00
  4.1950e+00  1.7646e+00
  4.2850e+00  1.7552e+00
  4.3750e+00  1.7304e+00
  4.4650e+00  1.6941e+00
  4.5550e+00  1.6947e+00
  4.6450e+00  1.6696e+00
  4.7350e+00  1.6753e+00
  4.8250e+00  1.6262e+00
  4.9150e+00  1.6034e+00
  5.0050e+00  1.6057e+00
  5.0950e+00  1.5956e+00
  5.1850e+00  1.5655e+00
  5.2750e+00  1.5591e+00
  5.3650e+00  1.5714e+00
  5.4550e+00  1.5342e+00
  5.5450e+00  1.5277e+00
  5.6350e+00  1.5139e+00
  5.7250e+00  1.4720e+00
  5.8150e+00  1.4727e+00
  5.9050e+00  1.4548e+00
  5.9950e+00  1.4439e+00
  6.0850e+00  1.4139e+00
  6.1750e+00  1.4292e+00
  6.2650e+00  1.4193e+00
  6.3550e+00  1.3790e+00
  6.4450e+00  1.3602e+00
  6.5350e+00  1.3775e+00
  6.6250e+00  1.3638e+00
  6.7150e+00  1.3466e+00
  6.8050e+00  1.3379e+00
  6.8950e+00  1.3030e+00
  6.9850e+00  1.3035e+00
  7.0750e+00  1.2866e+00
  7.1650e+00  1.2521e+00
  7.2550e+00  1.2591e+00
  7.3450e+00  1.2502e+00
  7.4350e+00  1.2388e+00
  7.5250e+00  1.1986e+00
  7.6150e+00  1.2136e+00
  7.7050e+00  1.2385e+00
  7.7950e+00  1.1948e+00
  7.8850e+00  1.1707e+00
  7.9750e+00  1.1593e+00
  8.0650e+00  1.1626e+00
  8.1550e+00  1.1391e+00
  8.2450e+00  1.1252e+00
  8.3350e+00  1.0949e+00
  8.4250e+00  1.1040e+00
  8.5150e+00  1.0937e+00
  8.6050e+00  1.0874e+00
  8.6950e+00  1.0894e+00
  8.7850e+00  1.0668e+00
  8.8750e+00  1.0755e+00
  8.9650e+00  1.0635e+00
  9.0550e+00  1.0504e+00
  9.1450e+00  1.0283e+00
  9.2350e+00  1.0177e+00
  9.3250e+00  1.0040e+00
  9.4150e+00  1.0142e+00
  9.5050e+00  1.0027e+00
  9.5950e+00  9.8274e-01
  9.6850e+00  9.7647e-01
  9.7750e+00  9.5392e-01
  9.8650e+00  9.5557e-01
  9.9550e+00  9.3159e-01
  1.0450e+01  8.9624e-01
  1.1350e+01  8.2236e-01
  1.2250e+01  7.4517e-01
  1.3150e+01  6.8372e-01
  1.4050e+01  6.2600e-01
  1.4950e+01  5.8363e-01
  1.5850e+01  5.4112e-01
  1.6750e+01  5.1058e-01
  1.7650e+01  4.7728e-01
  1.8550e+01  4.4701e-01
  1.9450e+01  4.2111e-01
  2.0350e+01  3.9324e-01
  2.1250e+01  3.7220e-01
  2.2150e+01  3.5155e-01
  2.3050e+01  3.3343e-01
  2.3950e+01  3.1198e-01
  2.4850e+01  2.9425e-01
  2.5750e+01  2.8049e-01
  2.6650e+01  2.6573e-01
  2.7550e+01  2.5274e-01
  2.8450e+01  2.3850e-01
  2.9350e+01  2.2887e-01
  3.0250e+01  2.1644e-01
  3.1150e+01  2.0631e-01
  3.2050e+01  1.9696e-01
  3.2950e+01  1.8808e-01
  3.3850e+01  1.7881e-01
  3.4750e+01  1.6980e-01
  3.5650e+01  1.6284e-01
  3.6550e+01  1.5268e-01
  3.7450e+01  1.4589e-01
  3.8350e+01  1.4204e-01
  3.9250e+01  1.3675e-01
  4.0150e+01  1.2814e-01
  4.1050e+01  1.2473e-01
  4.1950e+01  1.1907e-01
  4.2850e+01  1.1392e-01
  4.3750e+01  1.0990e-01
  4.4650e+01  1.0694e-01
  4.5550e+01  9.9858e-02
  4.6450e+01  9.6646e-02
  4.7350e+01  9.4017e-02
  4.8250e+01  8.7318e-02
  4.9150e+01  8.5459e-02
  5.0050e+01  8.2346e-02
  5.0950e+01  7.9959e-02
  5.1850e+01  7.6395e-02
  5.2750e+01  7.5350e-02
  5.3650e+01  7.1126e-02
  5.4550e+01  6.9828e-02
  5.5450e+01  6.6781e-02
  5.6350e+01  6.4394e-02
  5.7250e+01  6.1567e-02
  5.8150e+01  5.8773e-02
  5.9050e+01  5.7332e-02
  5.9950e+01  5.5737e-02
  6.0850e+01  5.2547e-02
  6.1750e+01  5.0974e-02
  6.2650e+01  4.9093e-02
  6.3550e+01  4.9962e-02
  6.4450e+01  4.6299e-02
  6.5350e+01  4.3857e-02
  6.6250e+01  4.1976e-02
  6.7150e+01  4.2416e-02
  6.8050e+01  4.0227e-02
  6.8950e+01  3.9875e-02
  6.9850e+01  3.7972e-02
  7.0750e+01  3.7180e-02
  7.1650e+01  3.5915e-02
  7.2550e+01  3.5024e-02
  7.3450e+01  3.2736e-02
  7.4350e+01  3.2648e-02
  7.5250e+01  3.2219e-02
  7.6150e+01  3.0129e-02
  7.7050e+01  2.8292e-02
  7.7950e+01  2.8171e-02
  7.8850e+01  2.7973e-02
  7.9750e+01  2.6125e-02
  8.0650e+01  2.6422e-02
  8.1550e+01  2.4948e-02
  8.2450e+01  2.3672e-02
  8.3350e+01  2.3529e-02
  8.4250e+01  2.2803e-02
  8.5150e+01  2.2088e-02
  8.6050e+01  2.1450e-02
  8.6950e+01  2.1582e-02
  8.7850e+01  1.9613e-02
  8.8750e+01  2.0416e-02
  8.9650e+01  1.8634e-02
  9.0550e+01  1.9261e-02
  9.1450e+01  1.8469e-02
  9.2350e+01  1.7721e-02
  9.3250e+01  1.7787e-02
  9.4150e+01  1.7567e-02
  9.5050e+01  1.6764e-02
  9.5950e+01  1.5279e-02
  9.6850e+01  1.5433e-02
  9.7750e+01  1.5785e-02
  9.8650e+01  1.4454e-02
  9.9550e+01  1.4157e-02
  1.0450e+02  1.2261e-02
  1.1350e+02  9.6393e-03
  1.2250e+02  7.2589e-03
  1.3150e+02  5.9642e-03
  1.4050e+02  4.6860e-03
  1.4950e+02  3.7576e-03
  1.5850e+02  2.9645e-03
  1.6750e+02  2.4420e-03
  1.7650e+02  2.0405e-03
  1.8550e+02  1.6412e-03
  1.9450e+02  1.3904e-03
  2.0350e+02  1.1275e-03
  2.1250e+02  8.9540e-04
  2.2150e+02  8.1620e-04
  2.3050e+02  6.6880e-04
  2.3950e+02  5.6540e-04
  2.4850e+02  4.5870e-04
  2.5750e+02  3.9490e-04
  2.6650e+02  3.3990e-04
  2.7550e+02  2.9920e-04
  2.8450e+02  2.5080e-04
  2.9350e+02  2.1340e-04
  3.0250e+02  1.9250e-04
  3.1150e+02  1.5620e-04
  3.2050e+02  1.2870e-04
  3.2950e+02  1.0230e-04
  3.3850e+02  1.0450e-04
  3.4750e+02  8.4700e-05
  3.5650e+02  6.6000e-05
  3.6550e+02  6.9300e-05
  3.7450e+02  4.8400e-05
  3.8350e+02  4.5100e-05
  3.9250e+02  3.1900e-05
  4.0150e+02  3.4100e-05
  4.1050e+02  2.9700e-05
  4.1950e+02  2.0900e-05
  4.2850e+02  3.3000e-05
  4.3750e+02  1.6500e-05
  4.4650e+02  1.5400e-05
  4.5550e+02  8.8000e-06
  4.6450e+02  6.6000e-06
  4.7350e+02  4.4000e-06
  4.8250e+02  4.4000e-06
  4.9150e+02  2.2000e-06
  5.0050e+02  6.6000e-06
  5.0950e+02  4.4000e-06
  5.1850e+02  4.4000e-06
  5.2750e+02  2.2000e-06
  5.3650e+02  4.4000e-06
  5.4550e+02  3.3000e-06
  5.5450e+02  4.4000e-06
  5.6350e+02  1.1000e-06
  5.7250e+02  1.1000e-06
  5.8150e+02  0.0000e+00
  5.9050e+02  0.0000e+00
  5.9950e+02  0.0000e+00
  6.0850e+02  0.0000e+00
  6.1750e+02  1.1000e-06
  6.2650e+02  2.2000e-06
  6.3550e+02  0.0000e+00
  6.4450e+02  0.0000e+00
  6.5350e+02  0.0000e+00
  6.6250e+02  0.0000e+00
  6.7150e+02  0.0000e+00
  6.8050e+02  0.0000e+00
  6.8950e+02  0.0000e+00
  6.9850e+02  1.1000e-06
  7.0750e+02  0.0000e+00
  7.1650e+02  0.0000e+00
  7.2550e+02  0.0000e+00
  7.3450e+02  0.0000e+00
  7.4350e+02  0.0000e+00
  7.5250e+02  0.0000e+00
  7.6150e+02  0.0000e+00
  7.7050e+02  0.0000e+00
  7.7950e+02  0.0000e+00
  7.8850e+02  0.0000e+00
  7.9750e+02  0.0000e+00
  8.0650e+02  0.0000e+00
  8.1550e+02  0.0000e+00
  8.2450e+02  0.0000e+00
  8.3350e+02  0.0000e+00
  8.4250e+02  0.0000e+00
  8.5150e+02  0.0000e+00
  8.6050e+02  0.0000e+00
  8.6950e+02  0.0000e+00
  8.7850e+02  0.0000e+00
  8.8750e+02  0.0000e+00
  8.9650e+02  0.0000e+00
  9.0550e+02  0.0000e+00
  9.1450e+02  0.0000e+00
  9.2350e+02  0.0000e+00
  9.3250e+02  0.0000e+00
  9.4150e+02  0.0000e+00
  9.5050e+02  0.0000e+00
  9.5950e+02  0.0000e+00
  9.6850e+02  0.0000e+00
  9.7750e+02  0.0000e+00
  9.8650e+02  0.0000e+00
  9.9550e+02  0.0000e+00
  1.0450e+03  0.0000e+00
  1.1350e+03  0.0000e+00
  1.2250e+03  0.0000e+00
  1.3150e+03  0.0000e+00
  1.4050e+03  0.0000e+00
  1.4950e+03  0.0000e+00
  1.5850e+03  0.0000e+00
  1.6750e+03  0.0000e+00
  1.7650e+03  0.0000e+00
  1.8550e+03  0.0000e+00
  1.9450e+03  0.0000e+00
  2.0350e+03  0.0000e+00
  2.1250e+03  0.0000e+00
  2.2150e+03  0.0000e+00
  2.3050e+03  0.0000e+00
  2.3950e+03  0.0000e+00
  2.4850e+03  0.0000e+00
  2.5750e+03  0.0000e+00
  2.6650e+03  0.0000e+00
  2.7550e+03  0.0000e+00
  2.8450e+03  0.0000e+00
  2.9350e+03  0.0000e+00
  3.0250e+03  0.0000e+00
  3.1150e+03  0.0000e+00
  3.2050e+03  0.0000e+00
  3.2950e+03  0.0000e+00
  3.3850e+03  0.0000e+00
  3.4750e+03  0.0000e+00
  3.5650e+03  0.0000e+00
  3.6550e+03  0.0000e+00
  3.7450e+03  0.0000e+00
  3.8350e+03  0.0000e+00
  3.9250e+03  0.0000e+00
  4.0150e+03  0.0000e+00
  4.1050e+03  0.0000e+00
  4.1950e+03  0.0000e+00
  4.2850e+03  0.0000e+00
  4.3750e+03  0.0000e+00
  4.4650e+03  0.0000e+00
  4.5550e+03  0.0000e+00
  4.6450e+03  0.0000e+00
  4.7350e+03  0.0000e+00
  4.8250e+03  0.0000e+00
  4.9150e+03  0.0000e+00
  5.0050e+03  0.0000e+00
  5.0950e+03  0.0000e+00
  5.1850e+03  0.0000e+00
  5.2750e+03  0.0000e+00
  5.3650e+03  0.0000e+00
  5.4550e+03  0.0000e+00
  5.5450e+03  0.0000e+00
  5.6350e+03  0.0000e+00
  5.7250e+03  0.0000e+00
  5.8150e+03  0.0000e+00
  5.9050e+03  0.0000e+00
  5.9950e+03  0.0000e+00
  6.0850e+03  0.0000e+00
  6.1750e+03  0.0000e+00
  6.2650e+03  0.0000e+00
  6.3550e+03  0.0000e+00
  6.4450e+03  0.0000e+00
  6.5350e+03  0.0000e+00
  6.6250e+03  0.0000e+00
  6.7150e+03  0.0000e+00
  6.8050e+03  0.0000e+00
  6.8950e+03  0.0000e+00
  6.9850e+03  0.0000e+00
  7.0750e+03  0.0000e+00
  7.1650e+03  0.0000e+00
  7.2550e+03  0.0000e+00
  7.3450e+03  0.0000e+00
  7.4350e+03  0.0000e+00
  7.5250e+03  0.0000e+00
  7.6150e+03  0.0000e+00
  7.7050e+03  0.0000e+00
  7.7950e+03  0.0000e+00
  7.8850e+03  0.0000e+00
  7.9750e+03  0.0000e+00
  8.0650e+03  0.0000e+00
  8.1550e+03  0.0000e+00
  8.2450e+03  0.0000e+00
  8.3350e+03  0.0000e+00
  8.4250e+03  0.0000e+00
  8.5150e+03  0.0000e+00
  8.6050e+03  0.0000e+00
  8.6950e+03  0.0000e+00
  8.7850e+03  0.0000e+00
  8.8750e+03  0.0000e+00
  8.9650e+03  0.0000e+00
  9.0550e+03  0.0000e+00
  9.1450e+03  0.0000e+00
  9.2350e+03  0.0000e+00
  9.3250e+03  0.0000e+00
  9.4150e+03  0.0000e+00
  9.5050e+03  0.0000e+00
  9.5950e+03  0.0000e+00
  9.6850e+03  0.0000e+00
  9.7750e+03  0.0000e+00
  9.8650e+03  0.0000e+00
  9.9550e+03  0.0000e+00
  1.0450e+04  0.0000e+00
  1.1350e+04  0.0000e+00
  1.2250e+04  0.0000e+00
  1.3150e+04  0.0000e+00
  1.4050e+04  0.0000e+00
  1.4950e+04  0.0000e+00
  1.5850e+04  0.0000e+00
  1.6750e+04  0.0000e+00
  1.7650e+04  0.0000e+00
  1.8550e+04  0.0000e+00
  1.9450e+04  0.0000e+00
  2.0350e+04  0.0000e+00
  2.1250e+04  0.0000e+00
  2.2150e+04  0.0000e+00
  2.3050e+04  0.0000e+00
  2.3950e+04  0.0000e+00
  2.4850e+04  0.0000e+00
  2.5750e+04  0.0000e+00
  2.6650e+04  0.0000e+00
  2.7550e+04  0.0000e+00
  2.8450e+04  0.0000e+00
  2.9350e+04  0.0000e+00
  3.0250e+04  0.0000e+00
  3.1150e+04  0.0000e+00
  3.2050e+04  0.0000e+00
  3.2950e+04  0.0000e+00
  3.3850e+04  0.0000e+00
  3.4750e+04  0.0000e+00
  3.5650e+04  0.0000e+00
  3.6550e+04  0.0000e+00
  3.7450e+04  0.0000e+00
  3.8350e+04  0.0000e+00
  3.9250e+04  0.0000e+00
  4.0150e+04  0.0000e+00
  4.1050e+04  0.0000e+00
  4.1950e+04  0.0000e+00
  4.2850e+04  0.0000e+00
  4.3750e+04  0.0000e+00
  4.4650e+04  0.0000e+00
  4.5550e+04  0.0000e+00
  4.6450e+04  0.0000e+00
  4.7350e+04  0.0000e+00
  4.8250e+04  0.0000e+00
  4.9150e+04  0.0000e+00
  5.0050e+04  0.0000e+00
  5.0950e+04  0.0000e+00
  5.1850e+04  0.0000e+00
  5.2750e+04  0.0000e+00
  5.3650e+04  0.0000e+00
  5.4550e+04  0.0000e+00
  5.5450e+04  0.0000e+00
  5.6350e+04  0.0000e+00
  5.7250e+04  0.0000e+00
  5.8150e+04  0.0000e+00
  5.9050e+04  0.0000e+00
  5.9950e+04  0.0000e+00
  6.0850e+04  0.0000e+00
  6.1750e+04  0.0000e+00
  6.2650e+04  0.0000e+00
  6.3550e+04  0.0000e+00
  6.4450e+04  0.0000e+00
  6.5350e+04  0.0000e+00
  6.6250e+04  0.0000e+00
  6.7150e+04  0.0000e+00
  6.8050e+04  0.0000e+00
  6.8950e+04  0.0000e+00
  6.9850e+04  0.0000e+00
  7.0750e+04  0.0000e+00
  7.1650e+04  0.0000e+00
  7.2550e+04  0.0000e+00
  7.3450e+04  0.0000e+00
  7.4350e+04  0.0000e+00
  7.5250e+04  0.0000e+00
  7.6150e+04  0.0000e+00
  7.7050e+04  0.0000e+00
  7.7950e+04  0.0000e+00
  7.8850e+04  0.0000e+00
  7.9750e+04  0.0000e+00
  8.0650e+04  0.0000e+00
  8.1550e+04  0.0000e+00
  8.2450e+04  0.0000e+00
  8.3350e+04  0.0000e+00
  8.4250e+04  0.0000e+00
  8.5150e+04  0.0000e+00
  8.6050e+04  0.0000e+00
  8.6950e+04  0.0000e+00
  8.7850e+04  0.0000e+00
  8.8750e+04  0.0000e+00
  8.9650e+04  0.0000e+00
  9.0550e+04  0.0000e+00
  9.1450e+04  0.0000e+00
  9.2350e+04  0.0000e+00
  9.3250e+04  0.0000e+00
  9.4150e+04  0.0000e+00
  9.5050e+04  0.0000e+00
  9.5950e+04  0.0000e+00
  9.6850e+04  0.0000e+00
  9.7750e+04  0.0000e+00
  9.8650e+04  0.0000e+00
  9.9550e+04  0.0000e+00

